A Byzantine Fault-Tolerant Consensus Library for Hyperledger Fabric

Hyperledger Fabric is an enterprise grade permissioned distributed ledger platform that offers modularity for a broad set of industry use cases. One modular component is a pluggable ordering service that establishes consensus on the order of transactions and batches them into blocks. However, as of the time of this writing, there is no production grade Byzantine Fault-Tolerant (BFT) ordering service for Fabric, with the latest version (v2.1) supporting only Crash Fault-Tolerance (CFT). In our work, we address crucial aspects of BFT integration into Fabric that were left unsolved in all prior works, making them unfit for production use. In this work we describe the design and implementation of a BFT ordering service for Fabric, employing a new BFT consensus library. The new library, based on the BFT-Smart protocol and written in Go, is tailored to the blockchain use-case, yet is general enough to cater to a wide variety of other uses. We evaluate the new BFT ordering service by comparing it with the currently supported Raft-based CFT ordering service in Hyperledger Fabric.

==> performance/smartBFT-bench.csv <==
Nodes,Txns in block,TPS,iteration,Type,Setup
11,1000,14285,1,Raft,LAN
11,1000,7575,2,Raft,LAN
11,1000,13888,3,Raft,LAN
11,1000,8620,4,Raft,LAN
11,1000,14285,5,Raft,LAN
11,1000,8064,6,Raft,LAN
11,1000,13157,7,Raft,LAN
11,1000,13888,8,Raft,LAN
11,1000,13513,9,Raft,LAN
11,1000,8064,10,Raft,LAN
11,500,6578,1,Raft,LAN
11,500,6250,2,Raft,LAN
11,500,6097,3,Raft,LAN
11,500,6944,4,Raft,LAN
11,500,6250,5,Raft,LAN
11,500,6097,6,Raft,LAN
11,500,5555,7,Raft,LAN
11,500,6578,8,Raft,LAN
11,500,6944,9,Raft,LAN
11,500,6250,10,Raft,LAN
11,250,9615,1,Raft,LAN
11,250,6578,2,Raft,LAN
11,250,5681,3,Raft,LAN
11,250,5952,4,Raft,LAN
11,250,5952,5,Raft,LAN
11,250,9615,6,Raft,LAN
11,250,5208,7,Raft,LAN
11,250,6260,8,Raft,LAN
11,250,9615,9,Raft,LAN
11,250,6578,10,Raft,LAN
11,100,5000,1,Raft,LAN
11,100,7142,2,Raft,LAN
11,100,4545,3,Raft,LAN
11,100,5555,4,Raft,LAN
11,100,5000,5,Raft,LAN
11,100,5555,6,Raft,LAN
11,100,5000,7,Raft,LAN
11,100,7142,8,Raft,LAN
11,100,5555,9,Raft,LAN
11,100,7142,10,Raft,LAN
7,1000,14705,1,Raft,LAN
7,1000,14705,2,Raft,LAN
7,1000,14285,3,Raft,LAN
7,1000,14705,4,Raft,LAN
7,1000,14705,5,Raft,LAN
7,1000,14285,6,Raft,LAN
7,1000,13513,7,Raft,LAN
7,1000,14285,8,Raft,LAN
7,1000,14285,9,Raft,LAN
7,1000,13888,10,Raft,LAN
7,500,10416,1,Raft,LAN
7,500,10416,2,Raft,LAN
7,500,10869,3,Raft,LAN
7,500,10416,4,Raft,LAN
7,500,10416,5,Raft,LAN
7,500,10869,6,Raft,LAN
7,500,9259,7,Raft,LAN
7,500,10869,8,Raft,LAN
7,500,10416,9,Raft,LAN
7,500,10869,10,Raft,LAN
7,250,9615,1,Raft,LAN
7,250,9615,2,Raft,LAN
7,250,8928,3,Raft,LAN
7,250,8333,4,Raft,LAN
7,250,10416,5,Raft,LAN
7,250,9615,6,Raft,LAN
7,250,9615,7,Raft,LAN
7,250,8928,8,Raft,LAN
7,250,9615,9,Raft,LAN
7,250,8928,10,Raft,LAN
7,100,8333,1,Raft,LAN
7,100,8333,2,Raft,LAN
7,100,7142,3,Raft,LAN
7,100,7142,4,Raft,LAN
7,100,8333,5,Raft,LAN
7,100,8333,6,Raft,LAN
7,100,8333,7,Raft,LAN
7,100,8333,8,Raft,LAN
7,100,8333,9,Raft,LAN
7,100,8333,10,Raft,LAN
5,1000,13157,1,Raft,LAN
5,1000,13157,2,Raft,LAN
5,1000,13157,3,Raft,LAN
5,1000,13513,4,Raft,LAN
5,1000,13157,5,Raft,LAN
5,1000,13157,6,Raft,LAN
5,1000,12195,7,Raft,LAN
5,1000,13513,8,Raft,LAN
5,1000,12820,9,Raft,LAN
5,1000,12820,10,Raft,LAN
5,500,10000,1,Raft,LAN
5,500,10000,2,Raft,LAN
5,500,10000,3,Raft,LAN
5,500,9615,4,Raft,LAN
5,500,10416,5,Raft,LAN
5,500,9259,6,Raft,LAN
5,500,10000,7,Raft,LAN
5,500,9615,8,Raft,LAN
5,500,9259,9,Raft,LAN
5,500,9615,10,Raft,LAN
5,250,8928,1,Raft,LAN
5,250,8928,2,Raft,LAN
5,250,8928,3,Raft,LAN
5,250,8333,4,Raft,LAN
5,250,9615,5,Raft,LAN
5,250,9615,6,Raft,LAN
5,250,8928,7,Raft,LAN
5,250,8333,8,Raft,LAN
5,250,9615,9,Raft,LAN
5,250,8333,10,Raft,LAN
5,100,7142,1,Raft,LAN
5,100,8333,2,Raft,LAN
5,100,7142,3,Raft,LAN
5,100,8333,4,Raft,LAN
5,100,8333,5,Raft,LAN
5,100,7142,6,Raft,LAN
5,100,7142,7,Raft,LAN
5,100,7142,8,Raft,LAN
5,100,8333,9,Raft,LAN
5,100,7142,10,Raft,LAN
10,1000,2577,1,BFT,LAN
10,1000,2564,2,BFT,LAN
10,1000,2551,3,BFT,LAN
10,1000,2577,4,BFT,LAN
10,1000,2551,5,BFT,LAN
10,1000,2564,6,BFT,LAN
10,1000,2564,7,BFT,LAN
10,1000,2551,8,BFT,LAN
10,1000,2564,9,BFT,LAN
10,1000,2577,10,BFT,LAN
10,500,2380,1,BFT,LAN
10,500,2380,2,BFT,LAN
10,500,2380,3,BFT,LAN
10,500,2336,4,BFT,LAN
10,500,2403,5,BFT,LAN
10,500,2403,6,BFT,LAN
10,500,2380,7,BFT,LAN
10,500,2380,8,BFT,LAN
10,500,2380,9,BFT,LAN
10,500,2427,10,BFT,LAN
10,250,2192,1,BFT,LAN
10,250,2232,2,BFT,LAN
10,250,2192,3,BFT,LAN
10,250,2192,4,BFT,LAN
10,250,2192,5,BFT,LAN
10,250,2192,6,BFT,LAN
10,250,2232,7,BFT,LAN
10,250,2155,8,BFT,LAN
10,250,2232,9,BFT,LAN
10,250,2192,10,BFT,LAN
10,100,1724,1,BFT,LAN
10,100,1724,2,BFT,LAN
10,100,1724,3,BFT,LAN
10,100,1724,4,BFT,LAN
10,100,1724,5,BFT,LAN
10,100,1785,6,BFT,LAN
10,100,1666,7,BFT,LAN
10,100,1724,8,BFT,LAN
10,100,1666,9,BFT,LAN
10,100,1724,10,BFT,LAN
7,1000,2590,1,BFT,LAN
7,1000,2604,2,BFT,LAN
7,1000,2590,3,BFT,LAN
7,1000,2617,4,BFT,LAN
7,1000,2590,5,BFT,LAN
7,1000,2604,6,BFT,LAN
7,1000,2604,7,BFT,LAN
7,1000,2590,8,BFT,LAN
7,1000,2590,9,BFT,LAN
7,1000,2604,10,BFT,LAN
7,500,2380,1,BFT,LAN
7,500,2427,2,BFT,LAN
7,500,2403,3,BFT,LAN
7,500,2427,4,BFT,LAN
7,500,2403,5,BFT,LAN
7,500,2427,6,BFT,LAN
7,500,2403,7,BFT,LAN
7,500,2403,8,BFT,LAN
7,500,2427,9,BFT,LAN
7,500,2427,10,BFT,LAN
7,250,2232,1,BFT,LAN
7,250,2232,2,BFT,LAN
7,250,2272,3,BFT,LAN
7,250,2272,4,BFT,LAN
7,250,2232,5,BFT,LAN
7,250,2272,6,BFT,LAN
7,250,2155,7,BFT,LAN
7,250,2232,8,BFT,LAN
7,250,2232,9,BFT,LAN
7,250,2272,10,BFT,LAN
7,100,1724,1,BFT,LAN
7,100,1724,2,BFT,LAN
7,100,1724,3,BFT,LAN
7,100,1724,4,BFT,LAN
7,100,1724,5,BFT,LAN
7,100,1724,6,BFT,LAN
7,100,1785,7,BFT,LAN
7,100,1724,8,BFT,LAN
7,100,1724,9,BFT,LAN
7,100,1724,10,BFT,LAN
4,1000,2793,1,BFT,LAN
4,1000,2732,2,BFT,LAN
4,1000,2747,3,BFT,LAN
4,1000,2762,4,BFT,LAN
4,1000,2732,5,BFT,LAN
4,1000,2702,6,BFT,LAN
4,1000,2793,7,BFT,LAN
4,1000,2732,8,BFT,LAN
4,1000,2747,9,BFT,LAN
4,1000,2762,10,BFT,LAN
4,500,2475,1,BFT,LAN
4,500,2500,2,BFT,LAN
4,500,2500,3,BFT,LAN
4,500,2475,4,BFT,LAN
4,500,2475,5,BFT,LAN
4,500,2475,6,BFT,LAN
4,500,2475,7,BFT,LAN
4,500,2450,8,BFT,LAN
4,500,2475,9,BFT,LAN
4,500,2475,10,BFT,LAN
4,250,2358,1,BFT,LAN
4,250,2358,2,BFT,LAN
4,250,2314,3,BFT,LAN
4,250,2358,4,BFT,LAN
4,250,2358,5,BFT,LAN
4,250,2358,6,BFT,LAN
4,250,2358,7,BFT,LAN
4,250,2358,8,BFT,LAN
4,250,2314,9,BFT,LAN
4,250,2358,10,BFT,LAN
4,100,1785,1,BFT,LAN
4,100,1785,2,BFT,LAN
4,100,1785,3,BFT,LAN
4,100,1851,4,BFT,LAN
4,100,1785,5,BFT,LAN
4,100,1851,6,BFT,LAN
4,100,1851,7,BFT,LAN
4,100,1785,8,BFT,LAN
4,100,1785,9,BFT,LAN
4,100,1851,10,BFT,LAN
10,1000,1072,1,BFT,WAN
10,1000,1024,2,BFT,WAN
10,1000,1089,3,BFT,WAN
10,1000,1098,4,BFT,WAN
10,1000,1022,5,BFT,WAN
10,1000,1068,6,BFT,WAN
10,1000,990,7,BFT,WAN
10,1000,1098,8,BFT,WAN
10,1000,965,9,BFT,WAN
10,1000,1084,10,BFT,WAN
10,500,819,1,BFT,WAN
10,500,883,2,BFT,WAN
10,500,871,3,BFT,WAN
10,500,889,4,BFT,WAN
10,500,892,5,BFT,WAN
10,500,871,6,BFT,WAN
10,500,892,7,BFT,WAN
10,500,871,8,BFT,WAN
10,500,877,9,BFT,WAN
10,500,886,10,BFT,WAN
10,250,726,1,BFT,WAN
10,250,722,2,BFT,WAN
10,250,718,3,BFT,WAN
10,250,702,4,BFT,WAN
10,250,710,5,BFT,WAN
10,250,730,6,BFT,WAN
10,250,706,7,BFT,WAN
10,250,710,8,BFT,WAN
10,250,702,9,BFT,WAN
10,250,702,10,BFT,WAN
10,100,331,1,BFT,WAN
10,100,331,2,BFT,WAN
10,100,337,3,BFT,WAN
10,100,326,4,BFT,WAN
10,100,333,5,BFT,WAN
10,100,335,6,BFT,WAN
10,100,333,7,BFT,WAN
10,100,331,8,BFT,WAN
10,100,344,9,BFT,WAN
10,100,342,10,BFT,WAN
7,1000,1201,1,BFT,WAN
7,1000,1207,2,BFT,WAN
7,1000,1228,3,BFT,WAN
7,1000,1231,4,BFT,WAN
7,1000,1228,5,BFT,WAN
7,1000,1234,6,BFT,WAN
7,1000,1182,7,BFT,WAN
7,1000,1213,8,BFT,WAN
7,1000,1152,9,BFT,WAN
7,1000,1213,10,BFT,WAN
7,500,957,1,BFT,WAN
7,500,1000,2,BFT,WAN
7,500,984,3,BFT,WAN
7,500,946,4,BFT,WAN
7,500,980,5,BFT,WAN
7,500,972,6,BFT,WAN
7,500,988,7,BFT,WAN
7,500,976,8,BFT,WAN
7,500,972,9,BFT,WAN
7,500,988,10,BFT,WAN
7,250,757,1,BFT,WAN
7,250,791,2,BFT,WAN
7,250,776,3,BFT,WAN
7,250,791,4,BFT,WAN
7,250,762,5,BFT,WAN
7,250,762,6,BFT,WAN
7,250,776,7,BFT,WAN
7,250,771,8,BFT,WAN
7,250,796,9,BFT,WAN
7,250,781,10,BFT,WAN
7,100,400,1,BFT,WAN
7,100,393,2,BFT,WAN
7,100,396,3,BFT,WAN
7,100,326,4,BFT,WAN
7,100,384,5,BFT,WAN
7,100,384,6,BFT,WAN
7,100,390,7,BFT,WAN
7,100,384,8,BFT,WAN
7,100,390,9,BFT,WAN
7,100,375,10,BFT,WAN
4,1000,1121,1,BFT,WAN
4,1000,1072,2,BFT,WAN
4,1000,974,3,BFT,WAN
4,1000,1096,4,BFT,WAN
4,1000,1123,5,BFT,WAN
4,1000,1133,6,BFT,WAN
4,1000,1126,7,BFT,WAN
4,1000,1111,8,BFT,WAN
4,1000,1082,9,BFT,WAN
4,1000,1118,10,BFT,WAN
4,500,892,1,BFT,WAN
4,500,909,2,BFT,WAN
4,500,896,3,BFT,WAN
4,500,877,4,BFT,WAN
4,500,896,5,BFT,WAN
4,500,896,6,BFT,WAN
4,500,905,7,BFT,WAN
4,500,896,8,BFT,WAN
4,500,883,9,BFT,WAN
4,500,915,10,BFT,WAN
4,250,827,1,BFT,WAN
4,250,850,2,BFT,WAN
4,250,838,3,BFT,WAN
4,250,862,4,BFT,WAN
4,250,856,5,BFT,WAN
4,250,822,6,BFT,WAN
4,250,856,7,BFT,WAN
4,250,856,8,BFT,WAN
4,250,850,9,BFT,WAN
4,250,844,10,BFT,WAN
4,100,396,1,BFT,WAN
4,100,409,2,BFT,WAN
4,100,400,3,BFT,WAN
4,100,403,4,BFT,WAN
4,100,403,5,BFT,WAN
4,100,403,6,BFT,WAN
4,100,375,7,BFT,WAN
4,100,396,8,BFT,WAN
4,100,396,9,BFT,WAN
4,100,362,10,BFT,WAN
11,1000,2778,1,Raft,WAN
11,1000,2762,2,Raft,WAN
11,1000,2859,3,Raft,WAN
11,1000,2960,4,Raft,WAN
11,1000,2728,5,Raft,WAN
11,1000,2960,6,Raft,WAN
11,1000,2755,7,Raft,WAN
11,1000,2974,8,Raft,WAN
11,1000,2795,9,Raft,WAN
11,1000,2799,10,Raft,WAN
11,500,3067,1,Raft,WAN
11,500,2857,2,Raft,WAN
11,500,2840,3,Raft,WAN
11,500,2890,4,Raft,WAN
11,500,2777,5,Raft,WAN
11,500,2958,6,Raft,WAN
11,500,2577,7,Raft,WAN
11,500,2824,8,Raft,WAN
11,500,2958,9,Raft,WAN
11,500,2564,10,Raft,WAN
11,250,3125,1,Raft,WAN
11,250,2941,2,Raft,WAN
11,250,2747,3,Raft,WAN
11,250,2232,4,Raft,WAN
11,250,3012,5,Raft,WAN
11,250,2840,6,Raft,WAN
11,250,2717,7,Raft,WAN
11,250,2873,8,Raft,WAN
11,250,2808,9,Raft,WAN
11,250,2717,10,Raft,WAN
11,100,2857,1,Raft,WAN
11,100,2702,2,Raft,WAN
11,100,2857,3,Raft,WAN
11,100,2777,4,Raft,WAN
11,100,2941,5,Raft,WAN
11,100,2941,6,Raft,WAN
11,100,2707,7,Raft,WAN
11,100,2702,8,Raft,WAN
11,100,2857,9,Raft,WAN
11,100,2800,10,Raft,WAN
7,1000,2907,1,Raft,WAN
7,1000,3008,2,Raft,WAN
7,1000,2888,3,Raft,WAN
7,1000,3061,4,Raft,WAN
7,1000,2863,5,Raft,WAN
7,1000,2894,6,Raft,WAN
7,1000,3257,7,Raft,WAN
7,1000,2955,8,Raft,WAN
7,1000,2894,9,Raft,WAN
7,1000,3122,10,Raft,WAN
7,500,3311,1,Raft,WAN
7,500,3246,2,Raft,WAN
7,500,3289,3,Raft,WAN
7,500,3472,4,Raft,WAN
7,500,3267,5,Raft,WAN
7,500,3289,6,Raft,WAN
7,500,2808,7,Raft,WAN
7,500,2173,8,Raft,WAN
7,500,3311,9,Raft,WAN
7,500,2873,10,Raft,WAN
7,250,3333,1,Raft,WAN
7,250,3246,2,Raft,WAN
7,250,2873,3,Raft,WAN
7,250,2403,4,Raft,WAN
7,250,3378,5,Raft,WAN
7,250,3333,6,Raft,WAN
7,250,3333,7,Raft,WAN
7,250,3289,8,Raft,WAN
7,250,3012,9,Raft,WAN
7,250,3289,10,Raft,WAN
7,100,2564,1,Raft,WAN
7,100,2857,2,Raft,WAN
7,100,2857,3,Raft,WAN
7,100,2857,4,Raft,WAN
7,100,3333,5,Raft,WAN
7,100,2857,6,Raft,WAN
7,100,2631,7,Raft,WAN
7,100,2857,8,Raft,WAN
7,100,3030,9,Raft,WAN
7,100,2564,10,Raft,WAN
5,1000,2861,1,Raft,WAN
5,1000,2744,2,Raft,WAN
5,1000,2896,3,Raft,WAN
5,1000,2842,4,Raft,WAN
5,1000,2874,5,Raft,WAN
5,1000,2718,6,Raft,WAN
5,1000,2884,7,Raft,WAN
5,1000,2585,8,Raft,WAN
5,1000,2757,9,Raft,WAN
5,1000,2705,10,Raft,WAN
5,500,2873,1,Raft,WAN
5,500,2923,2,Raft,WAN
5,500,2747,3,Raft,WAN
5,500,2762,4,Raft,WAN
5,500,2890,5,Raft,WAN
5,500,2906,6,Raft,WAN
5,500,3144,7,Raft,WAN
5,500,2688,8,Raft,WAN
5,500,2994,9,Raft,WAN
5,500,2808,10,Raft,WAN
5,250,3125,1,Raft,WAN
5,250,2777,2,Raft,WAN
5,250,2777,3,Raft,WAN
5,250,2840,4,Raft,WAN
5,250,3333,5,Raft,WAN
5,250,2840,6,Raft,WAN
5,250,2873,7,Raft,WAN
5,250,2976,8,Raft,WAN
5,250,2358,9,Raft,WAN
5,250,3472,10,Raft,WAN
5,100,3333,1,Raft,WAN
5,100,2941,2,Raft,WAN
5,100,2777,3,Raft,WAN
5,100,2702,4,Raft,WAN
5,100,2857,5,Raft,WAN
5,100,3125,6,Raft,WAN
5,100,2777,7,Raft,WAN
5,100,2777,8,Raft,WAN
5,100,2702,9,Raft,WAN
5,100,2777,10,Raft,WAN

==> reviewer-comments.txt <==

The deadline for you to finalize and submit your camera-ready manuscript
is *** 12 March 2021 ***.

It must be formatted according to the instructions that are available at
the "Authors" section of the ICBC 2021 website -
https://urldefense.proofpoint.com/v2/url?u=https-3A__icbc2021.ieee-2Dicbc.o
rg_authors_camera-2Dready-2Dupload-2D0&d=DwIDAg&c=jf_iaSHvJObTbx-siA1ZOg&r=
6OnSUn8HnPg9UEU3kOY0mA&m=kGolVmYrjFHEYAeXyIM5Oop1cFJ5fHGkcGG6rOMnK4c&s=TDyw
6W-fAQ8I_vkiKYN_NaeZEYqsFUvtHzpcyamgRRA&e= , where
further information regarding the upload of your camera-ready manuscript
and its presentation during the Conference, will also be made available.

Please note that IEEE Communications Society policies require that at
least one co-author of the paper be registered for the conference, in
order for the paper to appear in the proceedings and in IEEE Xplore. The
paper must be presented at the conference, otherwise it will be excluded
from IEEE Xplore. Registration details are available at
https://urldefense.proofpoint.com/v2/url?u=https-3A__icbc2021.ieee-2Dicbc.o
rg_registration&d=DwIDAg&c=jf_iaSHvJObTbx-siA1ZOg&r=6OnSUn8HnPg9UEU3kOY0mA&
m=kGolVmYrjFHEYAeXyIM5Oop1cFJ5fHGkcGG6rOMnK4c&s=nW8B23YzGST2M-eX3GYrzxfX_2s
eXrh434fROV4YrBA&e= . Note that, the deadline for
author registration is *** 12 March 2021 ***.

ICBC 2021 Technical Program Committee Co-Chairs

----------------------------------------------------------


===== Review 1 ===== DONE


*** 10 (Comments for the authors (provide any detailed comments to
improve the paper; also comment on any missing related work)): Just a
minor, in the second colon of the introduction, the quotes around
"general-purpose" should be fixed. For completeness, the consensus
section should state (at least at high level) the consensus properties
of liveness and safety.


===== Review 2 =====

*** 10 (Comments for the authors (provide any detailed comments to
improve the paper; also comment on any missing related work)): A very
interesting and well written paper, I have only a few comments for the
authors to consider.

Typos and grammatical comments: - Page 1 (towards the bottom of the
1st column) and contrast out approach .. &#8594; and contrast our
approach .. - Page 5 (second last sentence of heading C. The
orderer node) that is build in &#8594; that is built in - Page 5
(second sentence of heading D. The peer) ... might exposes the
&#8594; ... might expose the - Page 6 (last sentence of first
paragraph) ... then the peer suspects the orderer that delivers
&#8594; suspects the orderer of what? - Page 6 (In A. Setup and
Workload) 400KB, 1MB, 2MB, 2MB resp) &#8594; 400KB, 1MB, 2MB, 4MB
resp) - Page 8 (first paragraph) .. signatures where not compliant
&#8594; ... signatures were not compliant - Page 8 (second last
paragraph of B. BFT-Smart and Hyperledger Fabric) BFT-Smart owns
much &#8594; BFT-Smart owes much - Page 8 (last paragraph of B.
BFT-Smart and Hyperledger Fabric) These problems were in front of
us when ... &#8594; Please rephrase. - Page 8 (first paragraph of
C. Tendermint and Hyperledger Fabric) ... to validate and execute
transaction. &#8594; ... to validate and execute transactions.

Figures & Graphs: - For comparison of BFT and Raft I think it was a good
idea to have the same scale, even though it looks strange that the BFT
version has so much white space. - What I would have been interested in
seeing in addition to the graphs presented, is the BFT barcharts for LAN
and WAN with common scales, minimising white space to get a better
visualisation of the difference in throughput for LAN and WAN. - In the
figure legends for both figure 3 and 4, it would be a good idea to have
the graph identifiers added to the legend, e.g. Cluster throughput as a
function of block size, in a LAN, for BFT (a) and Raft (b). - Figure 3:
Section 6 mentions In each experiment, both the number of clients and
the number of FE ser

General: - The block size appears to be hugely influential with respect
to transaction throughput with a blocksize of 1,000 giving the best
results. However these blocks are pretty large at 4MB each. Would this
be an expected workable size for blocks in a typical permissioned
blockchain? - What does F = 2 mean? Two faulty nodes? Please explain
(page 6) - Please be consistent with the use of either MB or Mb
throughout the paper - Please also be cognisant of writing Fabric with a
capital letter. I found a couple of instances where it was written in
lowercase, e.g. page 8. - In the conclusion it is important to also
mention block sizes, the proposed optimal size, and the reasons for this
proposed size and how it compares to the current status quo.


===== Review 3 =====


*** 10 (Comments for the authors (provide any detailed comments to
improve the paper; also comment on any missing related work)): The
performance figures do not show any confidence intervals. This is an
important lacuna and I hope that the final paper presents statistically
valid results, which is straightforward, since each test was run 10
times.


===== Review 4 =====


*** 10 (Comments for the authors (provide any detailed comments to
improve the paper; also comment on any missing related work)):

The lack of BFT support in Hyperledger Fabric has been the reason
for much debate. While switching to a BFT scheme brings clear
benefits, the main drawback has always been performance. This work
nicely shows that a working mechanism based on BFT-SMART can be
implemented. The performance numbers are insightful as well;
however, they show, unfortunately, that the gap between Raft and
BFT-SMART is significant, making it doubtful that this mechanism
will be accepted in the project. Nonetheless, I consider it an
important step in the right direction. As mentioned above, there
are some recent schemes [1, 2] that could potentially do better. In
particular [2] presents a simple consensus protocol that requires
only 2 rounds if there are no failures and 3 rounds in expectation
as long as f < n/4. More importantly, it can be pipe-lined to boost
performance. These or similar schemes could be considered in the
future.

Additional questions and remarks: -

P.1: What does "external general-purpose monolith BFT cluster"
mean? -

P.2: In II.A, it says "loosely speaking" but it is a bit too loose:
It is not true that BFT protocols require Q= 2/3N (see [1] for
example). Q=1/2N is possible if (and only if) the network is
synchronous and cryptographic tools (specifically, signatures) can
be used. It is also not true that BFT algorithms generally require
3 rounds (see [2] for example). -

P.2: the OSNs employed a deterministic function that cut identical
blocks -> the OSNs employed a deterministic function to partition
the transactions into identical blocks -

P.2: An OSN can service multiple channels -> An OSN can serve
channels ("service" -> "serve" three times on this page) -

P.2: totaly -> totally -

P.3: Q=2F+1 commit signatures: Are compact multisignatures used
here? (If not, why not?) -

P.3: quorum catches-up -> quorum catches up -

P.3: the the addition -> the addition -

P.4: The WAL is that simple because -> The WAL can be kept simple
because -

P.5: pain-points -> pain points -

P.5: What is a "consenter"? -

P.5: sighed -> signed -

P.5: If Fabric -> In Fabric -

P.5: cannot be forged, because -> cannot be forged because -

P.5. might exposes -> might expose -

P.6: the peers suspects the orderer -> of what? -

P.6: Why are transactions sent to all orderers? Wouldn't f+1
suffice? -

P.6: the existing state of the art Raft -> the existing
state-of-the-art Raft -

P.6: Why are the cluster sizes for BFT (4, 7, 10) and Raft (5, 7,
11) different?? The same sizes should be used in my opinion. -

P.6: Technically, 250x4KB is not 1MB. The conversions are also not
correct for 500 and 1000 tx/s. -

P.6: Why is a high CPU processing overhead for BFT "mandatory"?
Signatures can be verified very efficiently on current hardware. Is
there another, more costly operation? -

P.6: HoneyBadgerBFT is conceptually interesting but it is actually
quite expensive. -

 P.7: The figures are nice but show a huge
difference between BFT-SMART and Raft! -

P.8: In fabric -> In Fabric -

P.8: communication model of the Fabric -> communication model of
Fabric -

P.9: Reference [11]: Replace the "xxx" with the correct account
name! -

P.9: Reference [30]: Remove a slash from "bft//".

[1] Synchronous Byzantine Agreement with Expected $O(1)$ Rounds,
Expected $O(n^2)$ Communication, FC 2019.
[2] Fast Byzantine Agreement
for Permissioned Distributed Ledgers, SPAA 2020.

